Improved luminosity determination in pp collisions at sqrt(s) = 7 TeV using the ATLAS detector at the LHC

The luminosity calibration for the ATLAS detector at the LHC during pp collisions at sqrt(s) = 7 TeV in 2010 and 2011 is presented. Evaluation of the luminosity scale is performed using several luminosity-sensitive detectors, and comparisons are made of the long-term stability and accuracy of this calibration applied to the pp collisions at sqrt(s) = 7 TeV. A luminosity uncertainty of Delta L/L = +/- 3.5% is obtained for the 47 pb-1 of data delivered to ATLAS in 2010, and an uncertainty of Delta L/L = +/- 1.8% is obtained for the 5.5 fb-1 delivered in 2011.

==> Metadata.txt <==
Title: Improved luminosity determination in pp collisions at sqrt(s) = 7 TeV using the ATLAS detector at the LHC
Authors: ATLAS Collaboration
Abstract: The luminosity calibration for the ATLAS detector at the LHC during pp collisions at sqrt(s) = 7 TeV in 2010 and 2011 is presented.  Evaluation of the luminosity scale is performed using several luminosity-sensitive detectors, and comparisons are made of the long-term stability and accuracy of this calibration applied to the pp collisions at sqrt(s) - 7 TeV.  A luminosity uncertainty of Delta L/L = +/- 3.5% is obtained for the 47 pb-1 of data delivered to ATLAS in 2010, and an uncertainty of Delta L/L = +/- 1.8% is obtained for the 5.5 fb-1 delivered in 2011.
Comments: 27 pages plus author list (40 pages total), 17 figures, 9 tables, submitted to EPJC, All figures are available at http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/DAPR-2011-01/
Report-no: CERN-PH-EP-2013-026

